An Extreme Precision Radial Velocity Pipeline: First Radial Velocities from EXPRES

The EXtreme PREcision Spectrograph (EXPRES) is an environmentally stabilized, fiber-fed, $R=137,500$, optical spectrograph. It was recently commissioned at the 4.3-m Lowell Discovery Telescope (LDT) near Flagstaff, Arizona. The spectrograph was designed with a target radial-velocity (RV) precision of 30$\mathrm{~cm~s^{-1}}$. In addition to instrumental innovations, the EXPRES pipeline, presented here, is the first for an on-sky, optical, fiber-fed spectrograph to employ many novel techniques---including an "extended flat" fiber used for wavelength-dependent quantum efficiency characterization of the CCD, a flat-relative optimal extraction algorithm, chromatic barycentric corrections, chromatic calibration offsets, and an ultra-precise laser frequency comb for wavelength calibration. We describe the reduction, calibration, and radial-velocity analysis pipeline used for EXPRES and present an example of our current sub-meter-per-second RV measurement precision, which reaches a formal, single-measurement error of 0.3$\mathrm{~m~s^{-1}}$ for an observation with a per-pixel signal-to-noise ratio of 250. These velocities yield an orbital solution on the known exoplanet host 51 Peg that matches literature values with a residual RMS of 0.895$\mathrm{~m~s^{-1}}$.

==> data/217014.txt <==
Title: An Extreme Precision Radial Velocity Pipeline: First Radial Velocities 
       from EXPRES 
Authors: Petersburg R.R., Ong J.M.J., Zhao L.L., Blackman R.T., Brewer J.M., 
    Buchhave L.A., Cabot S.H.C., Davis A.B., Jurgenson C.A., Leet C., 
    McCracken T.M., Sawyer D., Sharov M., Tronsgaard R., Szymkowiak A.E., 
    Fischer D.A.
Table: EXPRES commissioning RVs of 51 Peg
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1- 18 F18.12 d       BMJD     Barycentric Modified Julian date
  20- 31 F12.3  cm/s    RVelCCF  Cross-correlation barycentric radial velocity
  33- 38 F6.3   cm/s  e_RVelCCF  Cross-correlation formal radial velocity error
  40- 48 F9.3   cm/s    RVelFM   Forward model barycentric radial velocity
  50- 55 F6.3   cm/s  e_RVelFM   Forward model formal radial velocity error
  57- 57 I1     --      Epoch    RV calibration epoch
  59- 61 I3     --      SNR      SNR per pixel at 550nm
--------------------------------------------------------------------------------
58639.45844209671  -3320697.515 20.175  5739.441 32.015 4 385 
58641.45174883481  -3331424.715 44.102 -5035.596 42.147 4 179 
58643.462180358096 -3321644.866 34.912  4854.025 34.895 4 225 
58644.460958860254 -3322776.085 35.396  3527.793 34.789 4 233 
58646.45596960049  -3330577.901 39.023 -4045.687 38.101 4 203 
58646.461285963065 -3330441.417 38.561 -3925.329 34.802 4 204 
58648.45616275358  -3321402.729 31.906  5032.496 33.56  4 244 
58648.46152851459  -3321360.797 30.316  5086.444 30.89  4 256 
58650.45023527317  -3331417.066 39.377 -5145.263 42.557 4 199 
58650.455542078176 -3331395.731 40.228 -5135.727 43.307 4 193 
58651.452932188986 -3324394.244 27.955  1850.532 36.451 4 284 
58651.46111673029  -3324436.549 39.644  1871.218 41.937 4 202 
58652.456393737106 -3320673.869 46.433  5568.426 43.99  4 172 
58655.43242566599  -3326538.797 36.066  -165.032 35.915 4 220 
58655.43770402787  -3326572.32  35.382  -181.595 35.494 4 222 
58658.4537114166   -3331562.216 33.175 -5161.238 32.611 4 230 
58658.456674828565 -3331483.555 30.55  -5060.138 29.855 4 247 
58658.45959985402  -3331445.368 31.025 -5045.803 31.886 4 243 
58658.46263376197  -3331559.129 29.078 -5177.132 30.152 4 257 
58658.465249941975 -3331468.655 32.155 -5151.951 30.011 4 236 
58749.221865944855 -3321506.383 48.449  4991.685 45.444 5 163 
58763.23361812179  -3324688.087 34.437  1518.141 34.198 5 230 
58763.239194238675 -3324784.131 33.252  1516.609 31.254 5 238 
58764.31154828679  -3331444.319 32.436 -5158.968 36.606 5 244 
58764.3180509371   -3331423.061 28.841 -5170.771 32.99  5 273 
58772.3159028275   -3329729.126 34.045 -3432.761 34.152 5 234 
58772.32108577447  -3329732.667 34.591 -3444.041 33.033 5 231 
58780.114819252725 -3324496.919 33.527  1890.013 33.049 5 237 
58780.12126976415  -3324672.572 33.466  1691.548 34.122 5 238 
58787.19804950554  -3321773.133 40.518  4580.446 36.296 5 194 
58787.206110320774 -3321582.452 34.396  4753.916 31.985 5 226 
58796.09926276017  -3320264.175 33.874  6073.359 31.613 5 235 
58796.102082686026 -3320391.062 33.854  5930.717 32.775 5 236 
58796.10482439474  -3320255.617 33.861  6105.78  30.61  5 235 
58796.107531529124 -3320285.906 33.852  6095.763 31.775 5 235 
58798.12817837012  -3331339.158 33.956 -4928.267 34.842 5 234 
58798.12989305293  -3331525.317 34.105 -5168.153 33.08  5 233 
58798.13162186981  -3331469.131 34.061 -4995.617 33.329 5 231 
58798.133470606066 -3331264.992 34.067 -4833.902 34.776 5 232 
58803.11081500784  -3329397.835 34.095 -3130.241 32.803 5 233 
58803.11399978829  -3329307.609 34.045 -2999.344 36.132 5 233 
58803.116557549474 -3329327.24  34.078 -3103.518 32.919 5 233 
58803.1189278687   -3329198.85  33.979 -2908.108 32.694 5 234 
58804.07669808206  -3321967.374 33.131  4248.079 33.545 5 239 
58804.08090678119  -3321801.334 33.181  4381.399 33.275 5 239 
58804.084686901224 -3321827.407 33.124  4317.665 33.532 5 240 
58804.0882976791   -3321792.879 33.184  4398.261 33.01  5 238 

